Redistricting Algorithms

Why not have a computer just draw a map? This is something you hear a lot when people talk about gerrymandering, and it's easy to think at first that this could solve redistricting altogether. But there are more than a couple problems with this idea. In this chapter, two computer scientists survey what's been done in algorithmic redistricting, discuss what doesn't work and highlight approaches that show promise. This preprint was prepared as a chapter in the forthcoming edited volume Political Geometry, an interdisciplinary collection of essays on redistricting. (https://mggg.org/gerrybook)

==> BeckerSolomon/figs/iowa_map.csv <==
GEOID10,NAMELSAD10,DP0010001,rand1,rand2,rand3,rand4,rand5
19127,Marshall County,40648,2,2,4,1,2
19011,Benton County,26076,2,1,2,4,3
19041,Clay County,16667,3,1,4,3,4
19165,Shelby County,12167,1,2,4,4,4
19043,Clayton County,18129,2,4,3,1,2
19097,Jackson County,19848,4,4,1,3,4
19079,Hamilton County,15673,4,4,2,1,1
19173,Taylor County,6317,4,1,4,2,1
19139,Muscatine County,42745,4,1,3,4,1
19197,Wright County,13229,1,3,3,2,4
19045,Clinton County,49116,1,4,1,1,4
19095,Iowa County,16355,4,1,3,3,2
19021,Buena Vista County,20260,2,1,4,2,3
19193,Woodbury County,102172,2,4,4,4,3
19109,Kossuth County,15543,4,1,3,2,4
19195,Worth County,7598,1,1,4,2,3
19183,Washington County,21704,4,1,1,2,2
19161,Sac County,10350,2,1,4,3,2
19091,Humboldt County,9815,3,4,1,3,4
19035,Cherokee County,12072,2,1,4,4,4
19189,Winnebago County,10866,1,2,1,1,1
19119,Lyon County,11581,4,1,2,4,4
19125,Marion County,33309,2,3,3,2,1
19107,Keokuk County,10511,1,3,1,4,1
19103,Johnson County,130882,2,1,4,4,1
19135,Monroe County,7970,2,1,4,3,1
19141,O'Brien County,14398,4,4,3,4,2
19061,Dubuque County,93653,4,1,4,4,2
19177,Van Buren County,7570,2,4,2,2,2
19069,Franklin County,10680,1,1,3,3,3
19077,Guthrie County,10954,3,3,3,2,4
19101,Jefferson County,16843,2,3,1,3,1
19059,Dickinson County,16667,3,2,3,4,3
19067,Floyd County,16303,2,4,2,2,3
19007,Appanoose County,12887,2,2,3,2,3
19051,Davis County,8753,1,1,1,4,3
19039,Clarke County,9286,3,2,4,3,2
19013,Black Hawk County,131090,3,1,4,4,3
19163,Scott County,165224,2,2,2,1,3
19149,Plymouth County,24986,4,3,2,2,2
19131,Mitchell County,10776,2,2,2,2,4
19049,Dallas County,66135,1,4,1,3,1
19147,Palo Alto County,9421,4,4,2,1,2
19071,Fremont County,7441,4,3,4,3,4
19159,Ringgold County,5131,2,4,1,2,3
19023,Butler County,14867,3,2,2,4,3
19137,Montgomery County,10740,1,1,4,1,4
19181,Warren County,46225,1,4,4,2,3
19053,Decatur County,8457,3,4,3,4,1
19187,Webster County,38013,1,3,4,1,2
19025,Calhoun County,9670,3,3,1,1,4
19123,Mahaska County,22381,4,3,1,2,4
19015,Boone County,26306,4,3,2,4,4
19113,Linn County,211226,1,3,1,3,1
19099,Jasper County,36842,2,4,4,2,1
19145,Page County,15932,4,4,1,3,4
19093,Ida County,7089,1,4,2,3,2
19047,Crawford County,17096,2,1,1,2,3
19003,Adams County,4029,1,3,3,4,3
19031,Cedar County,18499,1,2,4,4,4
19027,Carroll County,20816,4,1,4,2,4
19009,Audubon County,6119,4,4,3,4,3
19055,Delaware County,17764,3,1,2,2,2
19083,Hardin County,17534,2,2,1,1,4
19167,Sioux County,33704,3,3,3,2,3
19001,Adair County,7682,2,1,4,1,1
19175,Union County,12534,4,2,1,1,4
19129,Mills County,15059,1,4,1,3,4
19185,Wayne County,6403,1,3,4,3,2
19133,Monona County,9243,2,2,2,4,3
19085,Harrison County,14928,4,3,3,3,2
19117,Lucas County,8898,2,4,2,1,4
19063,Emmet County,10302,1,1,1,1,1
19153,Polk County,430640,2,3,3,2,3
19019,Buchanan County,20958,2,1,2,1,4
19037,Chickasaw County,12439,4,2,4,4,3
19057,Des Moines County,40325,1,1,1,4,4
19029,Cass County,13956,3,1,4,2,3
19005,Allamakee County,14330,1,3,2,3,4
19121,Madison County,15679,1,2,1,3,3
19033,Cerro Gordo County,44151,3,2,4,2,4
19065,Fayette County,20880,4,2,2,3,4
19017,Bremer County,24276,2,1,4,1,1
19171,Tama County,17767,1,2,2,3,4
19143,Osceola County,6462,2,4,3,4,1
19087,Henry County,20145,3,2,1,1,1
19157,Poweshiek County,18914,4,4,3,3,4
19081,Hancock County,11341,3,3,2,1,2
19191,Winneshiek County,21056,3,1,1,2,4
19105,Jones County,20638,3,2,2,3,1
19151,Pocahontas County,7310,2,2,2,3,4
19073,Greene County,9336,3,2,1,1,4
19115,Louisa County,11387,4,1,1,4,1
19179,Wapello County,35625,3,3,4,1,3
19111,Lee County,35862,4,2,3,4,4
19169,Story County,89542,1,4,2,4,4
19075,Grundy County,12453,2,1,3,2,4
19155,Pottawattamie County,93158,4,2,4,4,1
19089,Howard County,9566,3,3,4,4,1
